Metal Lines Associated with the Lyman-alpha Forest from eBOSS Data

We investigate the metal species associated with the Ly$\alpha$ forest in the eBOSS quasar spectra. Metal absorption lines are revealed in the stacked spectra from cross-correlating the selected Ly$\alpha$ absorbers in the forest and the flux fluctuation field. Up to 13 metal species are identified associated with relatively strong Ly$\alpha$ absorbers (those with flux fluctuation $-1.0<\delta_{\rm Ly\alpha}<-0.6$ and with neutral hydrogen column density of ~ $10^{15-16}$ $\rm cm^{-2}$) over absorber redshift range of $2<z_{\rm abs}<4$. The column densities of these species decrease toward higher redshift and for weaker Ly$\alpha$ absorbers. From modelling the column densities of various species, we find that the column density pattern suggests contributions from multiple gas components both in the circumgalactic medium (CGM) and in the intergalactic medium (IGM). While the low-ionization species (e.g., C II, Si II, and Mg II) can be explained by high-density, cool gas ($T \sim 10^4$ K) from the CGM, the high-ionization species may reside in low-density or high-temperature gas in the IGM. The measurements provide inputs to model metal contamination in the Ly$\alpha$ forest baryon acoustic oscillations measurement. Comparison with metal absorptions in high-resolution quasar spectra and with hydrodynamic galaxy formation simulations can further elucidate the physical conditions of these Ly$\alpha$ absorbers.

==> data/ReadMe_fits.txt <==
================================================================================
Title: Metal Lines Associated with the Lyman-alpha Forest from eBOSS Data 
Authors: Yang L., Zheng Z., du Mas des Bourboux H., Dawson K., Pieri M.M., 
    Rossi G., Schneider D.P., de la Macorra A.
================================================================================
Description of contents: This tar.gz archive contains the data behind Figure 3
    of the accepted version of the manuscript listed above. The specific data
    includes the stacked spectrum for Lyα absorbers in the whole redshift 
    range of 2< zabs < 4 with −1.0 < {delta}Ly{alpha} < −0.9. The data is 
    provided in the form of a FITS file:
    
    Figure3_stacked_spectrum.fits e72c5cbe06fe6e77130685e048278a1b

System requirements: The stacked spectrum is provided as a binary table HDU 
    (HDU=1) with columns LAMBDA, DELTA and err_DELTA.

Additional comments: 
  Columns    Units    Explanations  
  LAMBDA     0.1nm    Vacuum wavelength
  DELTA      ---      Flux fluctuation field
  err_DELTA  ---      Uncertainty of DELTA
================================================================================



==> data/table2.txt <==
Title: Metal Lines Associated with the Lyman-alpha Forest from eBOSS Data 
Authors: Yang L., Zheng Z., du Mas des Bourboux H., Dawson K., Pieri M.M., 
    Rossi G., Schneider D.P., de la Macorra A.
Table: Measurements of metal lines in the 2.0 < zabs < 4.0 stacked spectrum
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label     Explanations
--------------------------------------------------------------------------------
   1-  3 F3.1   ---      zabs-min  Absorber redshift lower limit
   5-  7 F3.1   ---      zabs-max  Absorber redshift upper limit
   9- 13 A5     ---      Ion       Line Identification
  15- 18 I4     0.1nm    lambda    Vacuum wavelength
  20- 24 F5.2   [cm-2]   logN1     ?="" Logarithmic value of the column density for delta_lya ~ -0.95
  26- 29 F4.2   [cm-2] e_logN1     ?="" rms uncertainty on logN for delta_lya ~ -0.95
  31- 33 I3     km/s     b1        ?="" Doppler parameter (b-parameter) for delta_lya ~ -0.95
  35- 37 I3     km/s   e_b1        ?="" rms uncertainty on b for delta_lya ~ -0.95
  39- 42 I4     ---      N1        ?="" Number of pixel pairs for delta_lya ~ -0.95 
  44- 48 F5.2   [cm-2]   logN2     ?="" Logarithmic value of the column density for delta_lya ~ -0.85
  50- 53 F4.2   [cm-2] e_logN2     ?="" rms uncertainty on logN for delta_lya ~ -0.85
  55- 57 I3     km/s     b2        ?="" Doppler parameter (b-parameter) for delta_lya ~ -0.85
  59- 61 I3     km/s   e_b2        ?="" rms uncertainty on b for delta_lya ~ -0.85
  63- 66 I4     ---      N2        ?="" Number of pixel pairs for delta_lya ~ -0.85 
  68- 72 F5.2   [cm-2]   logN3     ?="" Logarithmic value of the column density for delta_lya ~ -0.75
  74- 77 F4.2   [cm-2] e_logN3     ?="" rms uncertainty on logN for delta_lya ~ -0.75
  79- 81 I3     km/s     b3        ?="" Doppler parameter (b-parameter) for delta_lya ~ -0.75
  83- 85 I3     km/s   e_b3        ?="" rms uncertainty on b for delta_lya ~ -0.75
  87- 90 I4     ---      N3        ?="" Number of pixel pairs for delta_lya ~ -0.75 
  92- 96 F5.2   [cm-2]   logN4     ?="" Logarithmic value of the column density for delta_lya ~ -0.65
  98-101 F4.2   [cm-2] e_logN4     ?="" rms uncertainty on logN for delta_lya ~ -0.65
 103-105 I3     km/s     b4        ?="" Doppler parameter (b-parameter) for delta_lya ~ -0.65
 107-109 I3     km/s   e_b4        ?="" rms uncertainty on b for delta_lya ~ -0.65
 111-114 I4     ---      N4        ?="" Number of pixel pairs for delta_lya ~ -0.65 
--------------------------------------------------------------------------------
2.0 2.2 CIII   977                                                                                                 
2.0 2.2 OVI   1032                                                                                                 
2.0 2.2 CII   1036                                                                                                 
2.0 2.2 OVI   1038                                                                                                 
2.0 2.2 SiII  1190 12.93 0.18 204 129 1203                                                                         
2.0 2.2 SiII  1193 12.99 0.08 244  63 1183                                                                         
2.0 2.2 SiIII 1207 13.00 0.02 203  15 1084 12.44 0.04 137  21  946 12.06 0.09 112  47  817                         
2.0 2.2 NV    1239 13.01 0.22 174 118  828 12.66 0.18  49  88  718 12.86 0.22 214 148  618 12.98 0.13 150  75  482 
2.0 2.2 NV    1243 12.87 0.36  15 243  804 13.26 0.15 210 103  696                                                 
2.0 2.2 SiII  1260 12.57 0.07 201  48  697                                                                         
2.0 2.2 OI    1302 13.58 0.16 287 103 1617                                                                         
2.0 2.2 SiII  1304 13.43 0.14 251  97 1619                                                                         
2.0 2.2 CII   1335 13.77 0.03 307  28 1636 13.14 0.07 194  47 1462                                                 
2.0 2.2 SiIV  1394 13.16 0.02 214  14 1643 12.74 0.03 189  23 1467 12.14 0.15 203 109 1276 11.81 0.22  99  97  958 
2.0 2.2 SiIV  1403 13.31 0.03 230  25 1641 12.81 0.06 151  35 1465 12.44 0.12  94  55 1274                         
2.0 2.2 SiII  1527 13.24 0.04 330  40 1564 11.86 0.35  15 457 1395                                                 
2.0 2.2 CIV   1548 13.93 0.01 195   5 1548 13.54 0.01 139   5 1380 13.22 0.02 115   8 1200 12.87 0.04  88  18  901 
2.0 2.2 CIV   1551 14.09 0.01 197   6 1546 13.74 0.01 166   9 1379 13.31 0.02 106  12 1199 12.85 0.08  63  37  900 
2.0 2.2 AlII  1671 12.16 0.03 375  38 1496                                                                         
2.0 2.2 AlIII 1855 11.83 0.10 147  55 1406                                                                         
2.0 2.2 AlIII 1863 12.02 0.18 260 143 1400                                                                         
2.0 2.2 FeII  2344 13.06 0.04 485  58  873                                                                         
2.0 2.2 FeII  2383 12.58 0.06 367  76  845 11.60 0.17  46  89  751                                                 
2.0 2.2 FeII  2587 12.95 0.07 417  76  728                                                                         
2.0 2.2 FeII  2600 12.74 0.04 363  42  711                                                                         
2.0 2.2 MgII  2796 12.69 0.04 266  32  516 12.26 0.11 347 110  452 10.92 0.49  15 471  390                         
2.0 2.2 MgII  2804 12.98 0.10 409 109  511 12.29 0.13 176  86  447                                                 
2.2 2.4 CIII   977                                                                                                 
2.2 2.4 OVI   1032                                                                                                 
2.2 2.4 CII   1036                                                                                                 
2.2 2.4 OVI   1038                                                                                                 
2.2 2.4 SiII  1190 13.03 0.15 362 155 1949 12.50 0.22 148 105 1808                         11.89 0.40  15 480 1339 
2.2 2.4 SiII  1193 12.80 0.09 322  87 1919 12.32 0.12 127  63 1779 11.61 0.51  87 256 1688 11.96 0.24  99 100 1315 
2.2 2.4 SiIII 1207 12.95 0.01 189   8 1774 12.42 0.03 124  16 1640 12.07 0.08 153  48 1552                         
2.2 2.4 NV    1239 13.26 0.10 266  85 1386 12.85 0.18 188 121 1263                         12.39 0.27  15 411  900 
2.2 2.4 NV    1243 12.91 0.44 124 295 1341                                                                         
2.2 2.4 SiII  1260 12.76 0.04 339  45 1145                                                                         
2.2 2.4 OI    1302 13.76 0.09 352  85 2581                                                                         
2.2 2.4 SiII  1304 13.10 0.16 171  77 2583                                                                         
2.2 2.4 CII   1335 13.64 0.03 219  20 2606 13.00 0.09 197  59 2470                                                 
2.2 2.4 SiIV  1394 13.09 0.01 183   8 2603 12.61 0.03 147  18 2463 12.03 0.09  72  41 2368 11.55 0.18  15 374 1929 
2.2 2.4 SiIV  1403 13.19 0.02 161  11 2598 12.65 0.05  97  21 2458 12.16 0.14  71  63 2363 11.34 0.60  15 459 1925 
2.2 2.4 SiII  1527 13.06 0.03 221  22 2445 11.85 0.41  62 273 2311                                                 
2.2 2.4 CIV   1548 13.86 0.01 174   3 2414 13.49 0.01 130   5 2282 13.12 0.02  93   7 2194 12.77 0.03  74  14 1785 
2.2 2.4 CIV   1551 14.03 0.01 190   5 2410 13.65 0.01 137   7 2278 13.13 0.03  79  13 2190 12.84 0.05  69  22 1783 
2.2 2.4 AlII  1671 12.13 0.03 311  26 2317 10.91 0.17  15 277 2192                                                 
2.2 2.4 AlIII 1855 12.01 0.06 142  31 2124 11.01 0.28  15 407 2007                                                 
2.2 2.4 AlIII 1863 11.78 0.16 125  67 2110                                                                         
2.2 2.4 FeII  2344 12.85 0.06 413  61 1325                                                                         
2.2 2.4 FeII  2383 12.46 0.06 313  61 1312                                                                         
2.2 2.4 FeII  2587 12.98 0.07 500 453 1049                                                                         
2.2 2.4 FeII  2600 12.56 0.08 395  88 1036                                                                         
2.2 2.4 MgII  2796 12.59 0.03 197  19  682 11.71 0.12  83  55  639 11.17 0.25  53  98  612                         
2.2 2.4 MgII  2804 12.80 0.03 225  22  662 12.01 0.14 121  60  620 11.43 0.24  15 485  593                         
2.4 2.6 CIII   977                                                                                                 
2.4 2.6 OVI   1032 14.27 0.02 182  12 3254 13.91 0.03 150  19 3168 13.84 0.04 142  23 2780 13.68 0.08 182  49 2368 
2.4 2.6 CII   1036 13.56 0.11 167  59 3253 12.78 0.34 100 100 3168                                                 
2.4 2.6 OVI   1038 14.41 0.03 213  18 3252 14.09 0.04 172  27 3167 13.82 0.07 130  35 2779 13.44 0.14  81  57 2366 
2.4 2.6 SiII  1190 12.75 0.17 205 123 2264                                                                         
2.4 2.6 SiII  1193 12.60 0.12 232  91 2224                                                 12.36 0.13 162  81 1560 
2.4 2.6 SiIII 1207 12.87 0.02 188  12 2036 12.33 0.04 127  20 1929 11.89 0.09  91  38 1696                         
2.4 2.6 NV    1239 12.94 0.14 227  94 1579 12.95 0.16 283 134 1474 12.37 0.31  54 249 1288                         
2.4 2.6 NV    1243                         12.82 0.27 106 112 1428                                                 
2.4 2.6 SiII  1260 12.42 0.06 224  45 1323                                                                         
2.4 2.6 OI    1302 13.92 0.09 500 405 2878                                                                         
2.4 2.6 SiII  1304 13.11 0.32 237 192 2881                                                                         
2.4 2.6 CII   1335 13.63 0.05 286  47 2906 12.57 0.15  99  77 2863 12.27 0.36 108 159 2518                         
2.4 2.6 SiIV  1394 13.00 0.03 181  17 2900 12.46 0.04 148  23 2854 12.09 0.08  88  38 2509 11.51 0.30  68 126 2148 
2.4 2.6 SiIV  1403 13.13 0.05 176  28 2894 12.44 0.08  66  40 2847 12.30 0.15 148  82 2503                         
2.4 2.6 SiII  1527 13.01 0.09 314  93 2701                                                                         
2.4 2.6 CIV   1548 13.79 0.01 174   5 2664 13.38 0.01 122   6 2619 13.08 0.02  91   9 2303 12.73 0.04  83  20 1971 
2.4 2.6 CIV   1551 13.93 0.01 183   8 2660 13.51 0.02 131   9 2615 13.19 0.03 103  17 2300 12.74 0.08  60  40 1968 
2.4 2.6 AlII  1671 12.17 0.04 360  42 2555 10.83 0.33  15 470 2517                                                 
2.4 2.6 AlIII 1855 11.98 0.11 267 100 2312                                                                         
2.4 2.6 AlIII 1863 11.47 0.29  87 119 2294                                                                         
2.4 2.6 FeII  2344 12.62 0.08 355  66 1556                                                                         
2.4 2.6 FeII  2383 12.35 0.10 419 119 1491                                                                         
2.4 2.6 FeII  2587                                                                                                 
2.4 2.6 FeII  2600 12.58 0.07 448  80 1236                                                                         
2.4 2.6 MgII  2796 12.56 0.06 252  49  760                                                                         
2.4 2.6 MgII  2804 12.76 0.05 253  47  740                                                                         
2.6 2.8 CIII   977 13.60 0.02 176  13 3208 13.17 0.05 114  24 3077 12.66 0.28  18 479 2649                         
2.6 2.8 OVI   1032 14.19 0.02 196  11 3053 13.84 0.03 126  13 2928 13.74 0.04 160  24 2517 13.42 0.08 134  43 2083 
2.6 2.8 CII   1036                                                                                                 
2.6 2.8 OVI   1038                                                 13.75 0.08 109  38 2501                         
2.6 2.8 SiII  1190 12.74 0.14 118  65 2139                         12.21 0.23  15 272 1740                         
2.6 2.8 SiII  1193 12.91 0.05 260  45 2106 12.04 0.19  58  96 2004 12.13 0.21 147 110 1711                         
2.6 2.8 SiIII 1207 12.80 0.02 165  12 1945 12.20 0.05 105  27 1849 11.78 0.13  76  65 1575                         
2.6 2.8 NV    1239                                                                                                 
2.6 2.8 NV    1243                                                                                                 
2.6 2.8 SiII  1260 12.58 0.05 256  41 1231                                                                         
2.6 2.8 OI    1302 13.77 0.11 500 456 2579                                                                         
2.6 2.8 SiII  1304 13.07 0.33 279 355 2582                                                                         
2.6 2.8 CII   1335 13.56 0.03 277  27 2607                                                                         
2.6 2.8 SiIV  1394 12.94 0.02 174  12 2595 12.35 0.06 127  37 2501 11.88 0.13  93  59 2155 11.73 0.20  99  92 1797 
2.6 2.8 SiIV  1403 13.06 0.04 163  21 2587 12.49 0.12  95  58 2493 12.08 0.19  88  97 2148                         
2.6 2.8 SiII  1527 13.00 0.06 297  61 2400                                                                         
2.6 2.8 CIV   1548 13.74 0.01 172   5 2362 13.35 0.02 123   9 2277 12.91 0.04  88  17 1961 12.57 0.05  53  27 1635 
2.6 2.8 CIV   1551 13.89 0.01 180   7 2358 13.48 0.03 144  15 2273 13.01 0.06 103  30 1958 12.67 0.09  69  41 1632 
2.6 2.8 AlII  1671 11.86 0.07 332  74 2224 11.03 0.34 114 151 2146                                                 
2.6 2.8 AlIII 1855 11.94 0.09 322  92 1951                         11.12 0.24  15 384 1621                         
2.6 2.8 AlIII 1863                                                                                                 
2.6 2.8 FeII  2344 12.67 0.10 387  99 1381                                                                         
2.6 2.8 FeII  2383 12.31 0.11 354 123 1358                                                                         
2.6 2.8 FeII  2587                                                                                                 
2.6 2.8 FeII  2600 12.18 0.13  68  71  963                                                                         
2.6 2.8 MgII  2796 12.76 0.08 243  62  429                                                                         
2.6 2.8 MgII  2804 12.91 0.16 219 110  395                                                                         
2.8 3.0 CIII   977 13.60 0.02 169   9 2776 13.09 0.04  98  17 2480 12.85 0.08 145  39 2137 12.60 0.15 112  70 1765 
2.8 3.0 OVI   1032 14.06 0.02 166  13 2649 13.88 0.04 168  25 2367 13.38 0.07  80  32 2039 13.36 0.11 138  63 1684 
2.8 3.0 CII   1036 13.42 0.27 330 371 2637                                                                         
2.8 3.0 OVI   1038 14.04 0.07 175  26 2633 13.70 0.12 125  42 2353 13.49 0.11  71  54 2027 13.09 0.32  95 121 1674 
2.8 3.0 SiII  1190 13.26 0.18 417 379 1699 12.48 0.32 213 183 1514                                                 
2.8 3.0 SiII  1193 12.96 0.08 354  85 1664 12.27 0.20 158 103 1482                                                 
2.8 3.0 SiIII 1207 12.74 0.02 152  12 1497 12.00 0.12 115  71 1333                                                 
2.8 3.0 NV    1239 13.25 0.12 263  99 1069                                                                         
2.8 3.0 NV    1243 13.15 0.38 227 345 1025                                                                         
2.8 3.0 SiII  1260 12.63 0.08 284  76  842 11.98 0.19 147  91  752                         12.06 0.26 170 154  533 
2.8 3.0 OI    1302                                                                                                 
2.8 3.0 SiII  1304                                                                                                 
2.8 3.0 CII   1335 13.40 0.04 227  31 2285 12.49 0.20  92  95 2035                                                 
2.8 3.0 SiIV  1394 12.91 0.03 154  17 2253 12.27 0.06  93  26 2008 11.68 0.20  48  94 1735                         
2.8 3.0 SiIV  1403 13.09 0.07 192  44 2244 12.16 0.14  51  77 2001 11.96 0.26  85 105 1729                         
2.8 3.0 SiII  1527 12.99 0.13 364 147 2053                                                                         
2.8 3.0 CIV   1548 13.69 0.02 171  11 2013 13.23 0.02 115  10 1795 12.73 0.05  56  27 1552 12.30 0.11  15 345 1286 
2.8 3.0 CIV   1551 13.81 0.03 176  18 2008 13.28 0.03 104  15 1790 12.72 0.09  15 325 1548 12.39 0.18  15 257 1283 
2.8 3.0 AlII  1671 11.99 0.06 374  67 1884                                                                         
2.8 3.0 AlIII 1855 11.75 0.15 200 200 1577                                                                         
2.8 3.0 AlIII 1863 11.89 0.25 109 116 1566                                                                         
2.8 3.0 FeII  2344 12.42 0.19 500 368 1134                                                                         
2.8 3.0 FeII  2383 12.37 0.10 500  88 1038                                                                         
2.8 3.0 FeII  2587                                                                                                 
2.8 3.0 FeII  2600                                                                                                 
2.8 3.0 MgII  2796                                                                                                 
2.8 3.0 MgII  2804                                                                                                 
3.0 3.2 CIII   977 13.55 0.02 155  10 1967 12.88 0.07  68  33 1714 12.64 0.10  31 270 1448                         
3.0 3.2 OVI   1032 14.09 0.03 193  17 1850 13.77 0.04 137  24 1615 13.26 0.12  77  55 1364 13.18 0.29 146 159 1141 
3.0 3.2 CII   1036 13.61 0.18 284 139 1838                                                                         
3.0 3.2 OVI   1038 14.01 0.08 170  35 1835 13.49 0.26 224 171 1603 13.38 0.22  54  74 1353 13.58 0.13 134  59 1132 
3.0 3.2 SiII  1190 12.49 0.36  93 279 1111                                                                         
3.0 3.2 SiII  1193 12.57 0.24 249 182 1084                                                                         
3.0 3.2 SiIII 1207 12.71 0.03 183  21  956 11.98 0.15 130  82  866                                                 
3.0 3.2 NV    1239                                                                                                 
3.0 3.2 NV    1243                                                                                                 
3.0 3.2 SiII  1260 12.53 0.12 289 106  502                                                                         
3.0 3.2 OI    1302                                                                                                 
3.0 3.2 SiII  1304                                                                                                 
3.0 3.2 CII   1335 13.41 0.05 240  45 1630                                                                         
3.0 3.2 SiIV  1394 12.77 0.03 115  12 1604 12.05 0.13  76  59 1389 11.93 0.24 121 124 1192                         
3.0 3.2 SiIV  1403 12.96 0.04 148  26 1596 11.96 0.27  30 397 1382 12.12 0.32 101 129 1186                         
3.0 3.2 SiII  1527 12.60 0.18 244 124 1424                                                                         
3.0 3.2 CIV   1548 13.58 0.01 165   8 1392 13.15 0.03 125  17 1206 12.76 0.06  82  29 1034 12.33 0.10  15 393  879 
3.0 3.2 CIV   1551 13.69 0.02 168  12 1389 13.28 0.05 132  29 1203 12.88 0.11 110  59 1032 12.55 0.13  15  15  877 
3.0 3.2 AlII  1671 11.80 0.08 304  74 1281                                                                         
3.0 3.2 AlIII 1855 11.55 0.16  32 305 1108                                                                         
3.0 3.2 AlIII 1863                                                                                                 
3.0 3.2 FeII  2344 12.42 0.17  52  86  685                                                                         
3.0 3.2 FeII  2383 12.55 0.13 388 144  638                                                                         
3.0 3.2 FeII  2587                                                                                                 
3.0 3.2 FeII  2600                                                                                                 
3.0 3.2 MgII  2796                                                                                                 
3.0 3.2 MgII  2804                                                                                                 
3.2 3.4 CIII   977 13.46 0.03 162  17 1208 13.03 0.07 105  28 1005 12.82 0.11 110  49  827 12.31 0.29  15 399  573 
3.2 3.4 OVI   1032 13.96 0.04 168  27 1137 13.69 0.09 186  64  948 13.05 0.48  99 251  778 13.33 0.32 181 185  538 
3.2 3.4 CII   1036                                                                                                 
3.2 3.4 OVI   1038 14.22 0.06 244  51 1129 13.49 0.43 107 110  942                                                 
3.2 3.4 SiII  1190                                                                                                 
3.2 3.4 SiII  1193                                                                                                 
3.2 3.4 SiIII 1207 12.69 0.05 164  28  577 12.17 0.15 130  79  496                                                 
3.2 3.4 NV    1239                                                                                                 
3.2 3.4 NV    1243                                                                                                 
3.2 3.4 SiII  1260 12.63 0.10 254  80  298                                                                         
3.2 3.4 OI    1302                                                                                                 
3.2 3.4 SiII  1304                                                                                                 
3.2 3.4 CII   1335 13.18 0.09 234  68 1054                                                                         
3.2 3.4 SiIV  1394 12.83 0.03 186  23 1031 12.07 0.12  69  59  860                                                 
3.2 3.4 SiIV  1403 12.86 0.09 183  61 1025 11.81 0.32  15 438  855                                                 
3.2 3.4 SiII  1527 13.03 0.12 354 128  896                                                                         
3.2 3.4 CIV   1548 13.51 0.02 186  11  866 13.03 0.03 114  17  722 12.49 0.09  53  43  614                         
3.2 3.4 CIV   1551 13.66 0.02 203  17  863 13.14 0.05  97  26  720 12.56 0.14  18 348  612                         
3.2 3.4 AlII  1671 11.68 0.36 440 446  774                                                                         
3.2 3.4 AlIII 1855 11.42 0.23  15 465  739                                                                         
3.2 3.4 AlIII 1863                                                                                                 
3.2 3.4 FeII  2344                                                                                                 
3.2 3.4 FeII  2383                                                                                                 
3.2 3.4 FeII  2587                                                                                                 
3.2 3.4 FeII  2600                                                                                                 
3.2 3.4 MgII  2796                                                                                                 
3.2 3.4 MgII  2804                                                                                                 
3.4 3.6 CIII   977 13.53 0.05 242  40  497 12.91 0.15 137  81  413 12.77 0.22 112  99  307                         
3.4 3.6 OVI   1032 13.93 0.06 183  37  465 13.65 0.15 131  86  386                                                 
3.4 3.6 CII   1036                                                                                                 
3.4 3.6 OVI   1038                                                                                                 
3.4 3.6 SiII  1190                                                                                                 
3.4 3.6 SiII  1193                                                                                                 
3.4 3.6 SiIII 1207 12.73 0.13 354 133  227                                                                         
3.4 3.6 NV    1239                                                                                                 
3.4 3.6 NV    1243                                                                                                 
3.4 3.6 SiII  1260                                                                                                 
3.4 3.6 OI    1302                                                                                                 
3.4 3.6 SiII  1304                                                                                                 
3.4 3.6 CII   1335 12.99 0.18 185  92  486                                                                         
3.4 3.6 SiIV  1394 12.64 0.08 158  46  470 12.21 0.15  48  80  405                                                 
3.4 3.6 SiIV  1403 12.61 0.11  84  55  467 12.07 0.24  15 358  403                                                 
3.4 3.6 SiII  1527 12.12 0.37  15 484  396                                                                         
3.4 3.6 CIV   1548 13.44 0.02 179  16  384 12.91 0.05  97  25  331 12.53 0.12  57  58  252                         
3.4 3.6 CIV   1551 13.53 0.04 174  29  382 12.97 0.09  66  42  330 12.67 0.25 135 146  251                         
3.4 3.6 AlII  1671                                                                                                 
3.4 3.6 AlIII 1855                                                                                                 
3.4 3.6 AlIII 1863                                                                                                 
3.4 3.6 FeII  2344                                                                                                 
3.4 3.6 FeII  2383                                                                                                 
3.4 3.6 FeII  2587                                                                                                 
3.4 3.6 FeII  2600                                                                                                 
3.4 3.6 MgII  2796                                                                                                 
3.4 3.6 MgII  2804                                                                                                 
3.6 3.8 CIII   977 13.35 0.08 104  39  196 12.58 0.38  58 257  196                         12.89 0.24  82  99   87 
3.6 3.8 OVI   1032                                                                                                 
3.6 3.8 CII   1036                                                                                                 
3.6 3.8 OVI   1038                                                                                                 
3.6 3.8 SiII  1190                                                                                                 
3.6 3.8 SiII  1193                                                                                                 
3.6 3.8 SiIII 1207                                                                                                 
3.6 3.8 NV    1239                                                                                                 
3.6 3.8 NV    1243                                                                                                 
3.6 3.8 SiII  1260                                                                                                 
3.6 3.8 OI    1302                                                                                                 
3.6 3.8 SiII  1304                                                                                                 
3.6 3.8 CII   1335 12.83 0.28  86 117  207                                                                         
3.6 3.8 SiIV  1394 12.75 0.07 214  53  202 11.68 0.53  58 267  192                                                 
3.6 3.8 SiIV  1403 12.14 0.36  58 243  200                                                                         
3.6 3.8 SiII  1527 12.39 0.37 113 147  162                                                                         
3.6 3.8 CIV   1548 13.23 0.07  15  15  158 12.79 0.09  15  15  149 12.71 0.16  15  15  100                         
3.6 3.8 CIV   1551 13.13 0.12  15  15  157 12.84 0.16  15  15  149                                                 
3.6 3.8 AlII  1671 11.58 0.25  59  96  153                                                                         
3.6 3.8 AlIII 1855                                                                                                 
3.6 3.8 AlIII 1863                                                                                                 
3.6 3.8 FeII  2344                                                                                                 
3.6 3.8 FeII  2383                                                                                                 
3.6 3.8 FeII  2587                                                                                                 
3.6 3.8 FeII  2600                                                                                                 
3.6 3.8 MgII  2796                                                                                                 
3.6 3.8 MgII  2804                                                                                                 
3.8 4.0 CIII   977                                                                                                 
3.8 4.0 OVI   1032                                                                                                 
3.8 4.0 CII   1036                                                                                                 
3.8 4.0 OVI   1038                                                                                                 
3.8 4.0 SiII  1190                                                                                                 
3.8 4.0 SiII  1193                                                                                                 
3.8 4.0 SiIII 1207                                                                                                 
3.8 4.0 NV    1239                                                                                                 
3.8 4.0 NV    1243                                                                                                 
3.8 4.0 SiII  1260                                                                                                 
3.8 4.0 OI    1302                                                                                                 
3.8 4.0 SiII  1304                                                                                                 
3.8 4.0 CII   1335 13.04 0.21 106  82   66                                                                         
3.8 4.0 SiIV  1394 12.50 0.16 105  79   61 12.02 0.51  51 464   51 11.98 0.50  71 246   37                         
3.8 4.0 SiIV  1403 12.41 0.37  37 467   60                                                                         
3.8 4.0 SiII  1527                                                                                                 
3.8 4.0 CIV   1548 13.02 0.12  15  15   49                         12.76 0.17  15  15   30                         
3.8 4.0 CIV   1551 12.84 0.26  15  15   49                                                                         
3.8 4.0 AlII  1671                                                                                                 
3.8 4.0 AlIII 1855                                                                                                 
3.8 4.0 AlIII 1863                                                                                                 
3.8 4.0 FeII  2344                                                                                                 
3.8 4.0 FeII  2383                                                                                                 
3.8 4.0 FeII  2587                                                                                                 
3.8 4.0 FeII  2600                                                                                                 
3.8 4.0 MgII  2796                                                                                                 
3.8 4.0 MgII  2804                                                                                                 


==> table_Zabs2.1.txt <==
\CIII\ & 977& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\OVI\ & 1032& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\CII\ & 1036& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\OVI\ & 1038& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1190& $12.93 \pm 0.18$ & $204 \pm 129 $ & $1,203$ & - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1193& $12.99 \pm 0.08$ & $244 \pm  63 $ & $1,183$ & - &  - & -& - &  - & -& - &  - & - \\ 
\SiIII\ & 1207& $13.00 \pm 0.02$ & $203 \pm  15 $ & $1,084$ & $12.44 \pm 0.04$ & $137 \pm  21 $ & $946$ & $12.06 \pm 0.09$ & $112 \pm  47 $ & $817$ & - &  - & - \\ 
\NV\ & 1239& $13.01 \pm 0.22$ & $174 \pm 118 $ & $828$ & $12.66 \pm 0.18$ & $ 49 \pm  88 $ & $718$ & $12.86 \pm 0.22$ & $214 \pm 148 $ & $618$ & $12.98 \pm 0.13$ & $150 \pm  75 $ & $482$  \\ 
\NV\ & 1243& $12.87 \pm 0.36$ & $ 15 \pm 243 $ & $804$ & $13.26 \pm 0.15$ & $210 \pm 103 $ & $696$ & - &  - & -& - &  - & - \\ 
\SiII\ & 1260& $12.57 \pm 0.07$ & $201 \pm  48 $ & $697$ & - &  - & -& - &  - & -& - &  - & - \\ 
\OI\ & 1302& $13.58 \pm 0.16$ & $287 \pm 103 $ & $1,617$ & - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1304& $13.43 \pm 0.14$ & $251 \pm  97 $ & $1,619$ & - &  - & -& - &  - & -& - &  - & - \\ 
\CII\ & 1335& $13.77 \pm 0.03$ & $307 \pm  28 $ & $1,636$ & $13.14 \pm 0.07$ & $194 \pm  47 $ & $1,462$ & - &  - & -& - &  - & - \\ 
\SiIV\ & 1394& $13.16 \pm 0.02$ & $214 \pm  14 $ & $1,643$ & $12.74 \pm 0.03$ & $189 \pm  23 $ & $1,467$ & $12.14 \pm 0.15$ & $203 \pm 109 $ & $1,276$ & $11.81 \pm 0.22$ & $ 99 \pm  97 $ & $958$  \\ 
\SiIV\ & 1403& $13.31 \pm 0.03$ & $230 \pm  25 $ & $1,641$ & $12.81 \pm 0.06$ & $151 \pm  35 $ & $1,465$ & $12.44 \pm 0.12$ & $ 94 \pm  55 $ & $1,274$ & - &  - & - \\ 
\SiII\ & 1527& $13.24 \pm 0.04$ & $330 \pm  40 $ & $1,564$ & $11.86 \pm 0.35$ & $ 15 \pm 457 $ & $1,395$ & - &  - & -& - &  - & - \\ 
\CIV\ & 1548& $13.93 \pm 0.01$ & $195 \pm   5 $ & $1,548$ & $13.54 \pm 0.01$ & $139 \pm   5 $ & $1,380$ & $13.22 \pm 0.02$ & $115 \pm   8 $ & $1,200$ & $12.87 \pm 0.04$ & $ 88 \pm  18 $ & $901$  \\ 
\CIV\ & 1551& $14.09 \pm 0.01$ & $197 \pm   6 $ & $1,546$ & $13.74 \pm 0.01$ & $166 \pm   9 $ & $1,379$ & $13.31 \pm 0.02$ & $106 \pm  12 $ & $1,199$ & $12.85 \pm 0.08$ & $ 63 \pm  37 $ & $900$  \\ 
\AlII\ & 1671& $12.16 \pm 0.03$ & $375 \pm  38 $ & $1,496$ & - &  - & -& - &  - & -& - &  - & - \\ 
\AlIII\ & 1855& $11.83 \pm 0.10$ & $147 \pm  55 $ & $1,406$ & - &  - & -& - &  - & -& - &  - & - \\ 
\AlIII\ & 1863& $12.02 \pm 0.18$ & $260 \pm 143 $ & $1,400$ & - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2344& $13.06 \pm 0.04$ & $485 \pm  58 $ & $873$ & - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2383& $12.58 \pm 0.06$ & $367 \pm  76 $ & $845$ & $11.60 \pm 0.17$ & $ 46 \pm  89 $ & $751$ & - &  - & -& - &  - & - \\ 
\FeII\ & 2587& $12.95 \pm 0.07$ & $417 \pm  76 $ & $728$ & - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2600& $12.74 \pm 0.04$ & $363 \pm  42 $ & $711$ & - &  - & -& - &  - & -& - &  - & - \\ 
\MgII\ & 2796& $12.69 \pm 0.04$ & $266 \pm  32 $ & $516$ & $12.26 \pm 0.11$ & $347 \pm 110 $ & $452$ & $10.92 \pm 0.49$ & $ 15 \pm 471 $ & $390$ & - &  - & - \\ 
\MgII\ & 2804& $12.98 \pm 0.10$ & $409 \pm 109 $ & $511$ & $12.29 \pm 0.13$ & $176 \pm  86 $ & $447$ & - &  - & -& - &  - & - \\ 


==> table_Zabs2.3.txt <==
\CIII\ & 977& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\OVI\ & 1032& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\CII\ & 1036& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\OVI\ & 1038& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1190& $13.03 \pm 0.15$ & $362 \pm 155 $ & $1,949$ & $12.50 \pm 0.22$ & $148 \pm 105 $ & $1,808$ & - &  - & -& $11.89 \pm 0.40$ & $ 15 \pm 480 $ & $1,339$  \\ 
\SiII\ & 1193& $12.80 \pm 0.09$ & $322 \pm  87 $ & $1,919$ & $12.32 \pm 0.12$ & $127 \pm  63 $ & $1,779$ & $11.61 \pm 0.51$ & $ 87 \pm 256 $ & $1,688$ & $11.96 \pm 0.24$ & $ 99 \pm 100 $ & $1,315$  \\ 
\SiIII\ & 1207& $12.95 \pm 0.01$ & $189 \pm   8 $ & $1,774$ & $12.42 \pm 0.03$ & $124 \pm  16 $ & $1,640$ & $12.07 \pm 0.08$ & $153 \pm  48 $ & $1,552$ & - &  - & - \\ 
\NV\ & 1239& $13.26 \pm 0.10$ & $266 \pm  85 $ & $1,386$ & $12.85 \pm 0.18$ & $188 \pm 121 $ & $1,263$ & - &  - & -& $12.39 \pm 0.27$ & $ 15 \pm 411 $ & $900$  \\ 
\NV\ & 1243& $12.91 \pm 0.44$ & $124 \pm 295 $ & $1,341$ & - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1260& $12.76 \pm 0.04$ & $339 \pm  45 $ & $1,145$ & - &  - & -& - &  - & -& - &  - & - \\ 
\OI\ & 1302& $13.76 \pm 0.09$ & $352 \pm  85 $ & $2,581$ & - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1304& $13.10 \pm 0.16$ & $171 \pm  77 $ & $2,583$ & - &  - & -& - &  - & -& - &  - & - \\ 
\CII\ & 1335& $13.64 \pm 0.03$ & $219 \pm  20 $ & $2,606$ & $13.00 \pm 0.09$ & $197 \pm  59 $ & $2,470$ & - &  - & -& - &  - & - \\ 
\SiIV\ & 1394& $13.09 \pm 0.01$ & $183 \pm   8 $ & $2,603$ & $12.61 \pm 0.03$ & $147 \pm  18 $ & $2,463$ & $12.03 \pm 0.09$ & $ 72 \pm  41 $ & $2,368$ & $11.55 \pm 0.18$ & $ 15 \pm 374 $ & $1,929$  \\ 
\SiIV\ & 1403& $13.19 \pm 0.02$ & $161 \pm  11 $ & $2,598$ & $12.65 \pm 0.05$ & $ 97 \pm  21 $ & $2,458$ & $12.16 \pm 0.14$ & $ 71 \pm  63 $ & $2,363$ & $11.34 \pm 0.60$ & $ 15 \pm 459 $ & $1,925$  \\ 
\SiII\ & 1527& $13.06 \pm 0.03$ & $221 \pm  22 $ & $2,445$ & $11.85 \pm 0.41$ & $ 62 \pm 273 $ & $2,311$ & - &  - & -& - &  - & - \\ 
\CIV\ & 1548& $13.86 \pm 0.01$ & $174 \pm   3 $ & $2,414$ & $13.49 \pm 0.01$ & $130 \pm   5 $ & $2,282$ & $13.12 \pm 0.02$ & $ 93 \pm   7 $ & $2,194$ & $12.77 \pm 0.03$ & $ 74 \pm  14 $ & $1,785$  \\ 
\CIV\ & 1551& $14.03 \pm 0.01$ & $190 \pm   5 $ & $2,410$ & $13.65 \pm 0.01$ & $137 \pm   7 $ & $2,278$ & $13.13 \pm 0.03$ & $ 79 \pm  13 $ & $2,190$ & $12.84 \pm 0.05$ & $ 69 \pm  22 $ & $1,783$  \\ 
\AlII\ & 1671& $12.13 \pm 0.03$ & $311 \pm  26 $ & $2,317$ & $10.91 \pm 0.17$ & $ 15 \pm 277 $ & $2,192$ & - &  - & -& - &  - & - \\ 
\AlIII\ & 1855& $12.01 \pm 0.06$ & $142 \pm  31 $ & $2,124$ & $11.01 \pm 0.28$ & $ 15 \pm 407 $ & $2,007$ & - &  - & -& - &  - & - \\ 
\AlIII\ & 1863& $11.78 \pm 0.16$ & $125 \pm  67 $ & $2,110$ & - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2344& $12.85 \pm 0.06$ & $413 \pm  61 $ & $1,325$ & - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2383& $12.46 \pm 0.06$ & $313 \pm  61 $ & $1,312$ & - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2587& $12.98 \pm 0.07$ & $500 \pm 453 $ & $1,049$ & - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2600& $12.56 \pm 0.08$ & $395 \pm  88 $ & $1,036$ & - &  - & -& - &  - & -& - &  - & - \\ 
\MgII\ & 2796& $12.59 \pm 0.03$ & $197 \pm  19 $ & $682$ & $11.71 \pm 0.12$ & $ 83 \pm  55 $ & $639$ & $11.17 \pm 0.25$ & $ 53 \pm  98 $ & $612$ & - &  - & - \\ 
\MgII\ & 2804& $12.80 \pm 0.03$ & $225 \pm  22 $ & $662$ & $12.01 \pm 0.14$ & $121 \pm  60 $ & $620$ & $11.43 \pm 0.24$ & $ 15 \pm 485 $ & $593$ & - &  - & - \\ 


==> table_Zabs2.5.txt <==
\CIII\ & 977& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\OVI\ & 1032& $14.27 \pm 0.02$ & $182 \pm  12 $ & $3,254$ & $13.91 \pm 0.03$ & $150 \pm  19 $ & $3,168$ & $13.84 \pm 0.04$ & $142 \pm  23 $ & $2,780$ & $13.68 \pm 0.08$ & $182 \pm  49 $ & $2,368$  \\ 
\CII\ & 1036& $13.56 \pm 0.11$ & $167 \pm  59 $ & $3,253$ & $12.78 \pm 0.34$ & $100 \pm 100 $ & $3,168$ & - &  - & -& - &  - & - \\ 
\OVI\ & 1038& $14.41 \pm 0.03$ & $213 \pm  18 $ & $3,252$ & $14.09 \pm 0.04$ & $172 \pm  27 $ & $3,167$ & $13.82 \pm 0.07$ & $130 \pm  35 $ & $2,779$ & $13.44 \pm 0.14$ & $ 81 \pm  57 $ & $2,366$  \\ 
\SiII\ & 1190& $12.75 \pm 0.17$ & $205 \pm 123 $ & $2,264$ & - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1193& $12.60 \pm 0.12$ & $232 \pm  91 $ & $2,224$ & - &  - & -& - &  - & -& $12.36 \pm 0.13$ & $162 \pm  81 $ & $1,560$  \\ 
\SiIII\ & 1207& $12.87 \pm 0.02$ & $188 \pm  12 $ & $2,036$ & $12.33 \pm 0.04$ & $127 \pm  20 $ & $1,929$ & $11.89 \pm 0.09$ & $ 91 \pm  38 $ & $1,696$ & - &  - & - \\ 
\NV\ & 1239& $12.94 \pm 0.14$ & $227 \pm  94 $ & $1,579$ & $12.95 \pm 0.16$ & $283 \pm 134 $ & $1,474$ & $12.37 \pm 0.31$ & $ 54 \pm 249 $ & $1,288$ & - &  - & - \\ 
\NV\ & 1243& - &  - & -& $12.82 \pm 0.27$ & $106 \pm 112 $ & $1,428$ & - &  - & -& - &  - & - \\ 
\SiII\ & 1260& $12.42 \pm 0.06$ & $224 \pm  45 $ & $1,323$ & - &  - & -& - &  - & -& - &  - & - \\ 
\OI\ & 1302& $13.92 \pm 0.09$ & $500 \pm 405 $ & $2,878$ & - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1304& $13.11 \pm 0.32$ & $237 \pm 192 $ & $2,881$ & - &  - & -& - &  - & -& - &  - & - \\ 
\CII\ & 1335& $13.63 \pm 0.05$ & $286 \pm  47 $ & $2,906$ & $12.57 \pm 0.15$ & $ 99 \pm  77 $ & $2,863$ & $12.27 \pm 0.36$ & $108 \pm 159 $ & $2,518$ & - &  - & - \\ 
\SiIV\ & 1394& $13.00 \pm 0.03$ & $181 \pm  17 $ & $2,900$ & $12.46 \pm 0.04$ & $148 \pm  23 $ & $2,854$ & $12.09 \pm 0.08$ & $ 88 \pm  38 $ & $2,509$ & $11.51 \pm 0.30$ & $ 68 \pm 126 $ & $2,148$  \\ 
\SiIV\ & 1403& $13.13 \pm 0.05$ & $176 \pm  28 $ & $2,894$ & $12.44 \pm 0.08$ & $ 66 \pm  40 $ & $2,847$ & $12.30 \pm 0.15$ & $148 \pm  82 $ & $2,503$ & - &  - & - \\ 
\SiII\ & 1527& $13.01 \pm 0.09$ & $314 \pm  93 $ & $2,701$ & - &  - & -& - &  - & -& - &  - & - \\ 
\CIV\ & 1548& $13.79 \pm 0.01$ & $174 \pm   5 $ & $2,664$ & $13.38 \pm 0.01$ & $122 \pm   6 $ & $2,619$ & $13.08 \pm 0.02$ & $ 91 \pm   9 $ & $2,303$ & $12.73 \pm 0.04$ & $ 83 \pm  20 $ & $1,971$  \\ 
\CIV\ & 1551& $13.93 \pm 0.01$ & $183 \pm   8 $ & $2,660$ & $13.51 \pm 0.02$ & $131 \pm   9 $ & $2,615$ & $13.19 \pm 0.03$ & $103 \pm  17 $ & $2,300$ & $12.74 \pm 0.08$ & $ 60 \pm  40 $ & $1,968$  \\ 
\AlII\ & 1671& $12.17 \pm 0.04$ & $360 \pm  42 $ & $2,555$ & $10.83 \pm 0.33$ & $ 15 \pm 470 $ & $2,517$ & - &  - & -& - &  - & - \\ 
\AlIII\ & 1855& $11.98 \pm 0.11$ & $267 \pm 100 $ & $2,312$ & - &  - & -& - &  - & -& - &  - & - \\ 
\AlIII\ & 1863& $11.47 \pm 0.29$ & $ 87 \pm 119 $ & $2,294$ & - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2344& $12.62 \pm 0.08$ & $355 \pm  66 $ & $1,556$ & - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2383& $12.35 \pm 0.10$ & $419 \pm 119 $ & $1,491$ & - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2587& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2600& $12.58 \pm 0.07$ & $448 \pm  80 $ & $1,236$ & - &  - & -& - &  - & -& - &  - & - \\ 
\MgII\ & 2796& $12.56 \pm 0.06$ & $252 \pm  49 $ & $760$ & - &  - & -& - &  - & -& - &  - & - \\ 
\MgII\ & 2804& $12.76 \pm 0.05$ & $253 \pm  47 $ & $740$ & - &  - & -& - &  - & -& - &  - & - \\ 


==> table_Zabs2.7.txt <==
\CIII\ & 977& $13.60 \pm 0.02$ & $176 \pm  13 $ & $3,208$ & $13.17 \pm 0.05$ & $114 \pm  24 $ & $3,077$ & $12.66 \pm 0.28$ & $ 18 \pm 479 $ & $2,649$ & - &  - & - \\ 
\OVI\ & 1032& $14.19 \pm 0.02$ & $196 \pm  11 $ & $3,053$ & $13.84 \pm 0.03$ & $126 \pm  13 $ & $2,928$ & $13.74 \pm 0.04$ & $160 \pm  24 $ & $2,517$ & $13.42 \pm 0.08$ & $134 \pm  43 $ & $2,083$  \\ 
\CII\ & 1036& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\OVI\ & 1038& - &  - & -& - &  - & -& $13.75 \pm 0.08$ & $109 \pm  38 $ & $2,501$ & - &  - & - \\ 
\SiII\ & 1190& $12.74 \pm 0.14$ & $118 \pm  65 $ & $2,139$ & - &  - & -& $12.21 \pm 0.23$ & $ 15 \pm 272 $ & $1,740$ & - &  - & - \\ 
\SiII\ & 1193& $12.91 \pm 0.05$ & $260 \pm  45 $ & $2,106$ & $12.04 \pm 0.19$ & $ 58 \pm  96 $ & $2,004$ & $12.13 \pm 0.21$ & $147 \pm 110 $ & $1,711$ & - &  - & - \\ 
\SiIII\ & 1207& $12.80 \pm 0.02$ & $165 \pm  12 $ & $1,945$ & $12.20 \pm 0.05$ & $105 \pm  27 $ & $1,849$ & $11.78 \pm 0.13$ & $ 76 \pm  65 $ & $1,575$ & - &  - & - \\ 
\NV\ & 1239& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\NV\ & 1243& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1260& $12.58 \pm 0.05$ & $256 \pm  41 $ & $1,231$ & - &  - & -& - &  - & -& - &  - & - \\ 
\OI\ & 1302& $13.77 \pm 0.11$ & $500 \pm 456 $ & $2,579$ & - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1304& $13.07 \pm 0.33$ & $279 \pm 355 $ & $2,582$ & - &  - & -& - &  - & -& - &  - & - \\ 
\CII\ & 1335& $13.56 \pm 0.03$ & $277 \pm  27 $ & $2,607$ & - &  - & -& - &  - & -& - &  - & - \\ 
\SiIV\ & 1394& $12.94 \pm 0.02$ & $174 \pm  12 $ & $2,595$ & $12.35 \pm 0.06$ & $127 \pm  37 $ & $2,501$ & $11.88 \pm 0.13$ & $ 93 \pm  59 $ & $2,155$ & $11.73 \pm 0.20$ & $ 99 \pm  92 $ & $1,797$  \\ 
\SiIV\ & 1403& $13.06 \pm 0.04$ & $163 \pm  21 $ & $2,587$ & $12.49 \pm 0.12$ & $ 95 \pm  58 $ & $2,493$ & $12.08 \pm 0.19$ & $ 88 \pm  97 $ & $2,148$ & - &  - & - \\ 
\SiII\ & 1527& $13.00 \pm 0.06$ & $297 \pm  61 $ & $2,400$ & - &  - & -& - &  - & -& - &  - & - \\ 
\CIV\ & 1548& $13.74 \pm 0.01$ & $172 \pm   5 $ & $2,362$ & $13.35 \pm 0.02$ & $123 \pm   9 $ & $2,277$ & $12.91 \pm 0.04$ & $ 88 \pm  17 $ & $1,961$ & $12.57 \pm 0.05$ & $ 53 \pm  27 $ & $1,635$  \\ 
\CIV\ & 1551& $13.89 \pm 0.01$ & $180 \pm   7 $ & $2,358$ & $13.48 \pm 0.03$ & $144 \pm  15 $ & $2,273$ & $13.01 \pm 0.06$ & $103 \pm  30 $ & $1,958$ & $12.67 \pm 0.09$ & $ 69 \pm  41 $ & $1,632$  \\ 
\AlII\ & 1671& $11.86 \pm 0.07$ & $332 \pm  74 $ & $2,224$ & $11.03 \pm 0.34$ & $114 \pm 151 $ & $2,146$ & - &  - & -& - &  - & - \\ 
\AlIII\ & 1855& $11.94 \pm 0.09$ & $322 \pm  92 $ & $1,951$ & - &  - & -& $11.12 \pm 0.24$ & $ 15 \pm 384 $ & $1,621$ & - &  - & - \\ 
\AlIII\ & 1863& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2344& $12.67 \pm 0.10$ & $387 \pm  99 $ & $1,381$ & - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2383& $12.31 \pm 0.11$ & $354 \pm 123 $ & $1,358$ & - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2587& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2600& $12.18 \pm 0.13$ & $ 68 \pm  71 $ & $963$ & - &  - & -& - &  - & -& - &  - & - \\ 
\MgII\ & 2796& $12.76 \pm 0.08$ & $243 \pm  62 $ & $429$ & - &  - & -& - &  - & -& - &  - & - \\ 
\MgII\ & 2804& $12.91 \pm 0.16$ & $219 \pm 110 $ & $395$ & - &  - & -& - &  - & -& - &  - & - \\ 


==> table_Zabs2.9.txt <==
\CIII\ & 977& $13.60 \pm 0.02$ & $169 \pm   9 $ & $2,776$ & $13.09 \pm 0.04$ & $ 98 \pm  17 $ & $2,480$ & $12.85 \pm 0.08$ & $145 \pm  39 $ & $2,137$ & $12.60 \pm 0.15$ & $112 \pm  70 $ & $1,765$  \\ 
\OVI\ & 1032& $14.06 \pm 0.02$ & $166 \pm  13 $ & $2,649$ & $13.88 \pm 0.04$ & $168 \pm  25 $ & $2,367$ & $13.38 \pm 0.07$ & $ 80 \pm  32 $ & $2,039$ & $13.36 \pm 0.11$ & $138 \pm  63 $ & $1,684$  \\ 
\CII\ & 1036& $13.42 \pm 0.27$ & $330 \pm 371 $ & $2,637$ & - &  - & -& - &  - & -& - &  - & - \\ 
\OVI\ & 1038& $14.04 \pm 0.07$ & $175 \pm  26 $ & $2,633$ & $13.70 \pm 0.12$ & $125 \pm  42 $ & $2,353$ & $13.49 \pm 0.11$ & $ 71 \pm  54 $ & $2,027$ & $13.09 \pm 0.32$ & $ 95 \pm 121 $ & $1,674$  \\ 
\SiII\ & 1190& $13.26 \pm 0.18$ & $417 \pm 379 $ & $1,699$ & $12.48 \pm 0.32$ & $213 \pm 183 $ & $1,514$ & - &  - & -& - &  - & - \\ 
\SiII\ & 1193& $12.96 \pm 0.08$ & $354 \pm  85 $ & $1,664$ & $12.27 \pm 0.20$ & $158 \pm 103 $ & $1,482$ & - &  - & -& - &  - & - \\ 
\SiIII\ & 1207& $12.74 \pm 0.02$ & $152 \pm  12 $ & $1,497$ & $12.00 \pm 0.12$ & $115 \pm  71 $ & $1,333$ & - &  - & -& - &  - & - \\ 
\NV\ & 1239& $13.25 \pm 0.12$ & $263 \pm  99 $ & $1,069$ & - &  - & -& - &  - & -& - &  - & - \\ 
\NV\ & 1243& $13.15 \pm 0.38$ & $227 \pm 345 $ & $1,025$ & - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1260& $12.63 \pm 0.08$ & $284 \pm  76 $ & $842$ & $11.98 \pm 0.19$ & $147 \pm  91 $ & $752$ & - &  - & -& $12.06 \pm 0.26$ & $170 \pm 154 $ & $533$  \\ 
\OI\ & 1302& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1304& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\CII\ & 1335& $13.40 \pm 0.04$ & $227 \pm  31 $ & $2,285$ & $12.49 \pm 0.20$ & $ 92 \pm  95 $ & $2,035$ & - &  - & -& - &  - & - \\ 
\SiIV\ & 1394& $12.91 \pm 0.03$ & $154 \pm  17 $ & $2,253$ & $12.27 \pm 0.06$ & $ 93 \pm  26 $ & $2,008$ & $11.68 \pm 0.20$ & $ 48 \pm  94 $ & $1,735$ & - &  - & - \\ 
\SiIV\ & 1403& $13.09 \pm 0.07$ & $192 \pm  44 $ & $2,244$ & $12.16 \pm 0.14$ & $ 51 \pm  77 $ & $2,001$ & $11.96 \pm 0.26$ & $ 85 \pm 105 $ & $1,729$ & - &  - & - \\ 
\SiII\ & 1527& $12.99 \pm 0.13$ & $364 \pm 147 $ & $2,053$ & - &  - & -& - &  - & -& - &  - & - \\ 
\CIV\ & 1548& $13.69 \pm 0.02$ & $171 \pm  11 $ & $2,013$ & $13.23 \pm 0.02$ & $115 \pm  10 $ & $1,795$ & $12.73 \pm 0.05$ & $ 56 \pm  27 $ & $1,552$ & $12.30 \pm 0.11$ & $ 15 \pm 345 $ & $1,286$  \\ 
\CIV\ & 1551& $13.81 \pm 0.03$ & $176 \pm  18 $ & $2,008$ & $13.28 \pm 0.03$ & $104 \pm  15 $ & $1,790$ & $12.72 \pm 0.09$ & $ 15 \pm 325 $ & $1,548$ & $12.39 \pm 0.18$ & $ 15 \pm 257 $ & $1,283$  \\ 
\AlII\ & 1671& $11.99 \pm 0.06$ & $374 \pm  67 $ & $1,884$ & - &  - & -& - &  - & -& - &  - & - \\ 
\AlIII\ & 1855& $11.75 \pm 0.15$ & $200 \pm 200 $ & $1,577$ & - &  - & -& - &  - & -& - &  - & - \\ 
\AlIII\ & 1863& $11.89 \pm 0.25$ & $109 \pm 116 $ & $1,566$ & - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2344& $12.42 \pm 0.19$ & $500 \pm 368 $ & $1,134$ & - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2383& $12.37 \pm 0.10$ & $500 \pm  88 $ & $1,038$ & - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2587& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2600& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\MgII\ & 2796& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\MgII\ & 2804& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 


==> table_Zabs3.1.txt <==
\CIII\ & 977& $13.55 \pm 0.02$ & $155 \pm  10 $ & $1,967$ & $12.88 \pm 0.07$ & $ 68 \pm  33 $ & $1,714$ & $12.64 \pm 0.10$ & $ 31 \pm 270 $ & $1,448$ & - &  - & - \\ 
\OVI\ & 1032& $14.09 \pm 0.03$ & $193 \pm  17 $ & $1,850$ & $13.77 \pm 0.04$ & $137 \pm  24 $ & $1,615$ & $13.26 \pm 0.12$ & $ 77 \pm  55 $ & $1,364$ & $13.18 \pm 0.29$ & $146 \pm 159 $ & $1,141$  \\ 
\CII\ & 1036& $13.61 \pm 0.18$ & $284 \pm 139 $ & $1,838$ & - &  - & -& - &  - & -& - &  - & - \\ 
\OVI\ & 1038& $14.01 \pm 0.08$ & $170 \pm  35 $ & $1,835$ & $13.49 \pm 0.26$ & $224 \pm 171 $ & $1,603$ & $13.38 \pm 0.22$ & $ 54 \pm  74 $ & $1,353$ & $13.58 \pm 0.13$ & $134 \pm  59 $ & $1,132$  \\ 
\SiII\ & 1190& $12.49 \pm 0.36$ & $ 93 \pm 279 $ & $1,111$ & - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1193& $12.57 \pm 0.24$ & $249 \pm 182 $ & $1,084$ & - &  - & -& - &  - & -& - &  - & - \\ 
\SiIII\ & 1207& $12.71 \pm 0.03$ & $183 \pm  21 $ & $956$ & $11.98 \pm 0.15$ & $130 \pm  82 $ & $866$ & - &  - & -& - &  - & - \\ 
\NV\ & 1239& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\NV\ & 1243& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1260& $12.53 \pm 0.12$ & $289 \pm 106 $ & $502$ & - &  - & -& - &  - & -& - &  - & - \\ 
\OI\ & 1302& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1304& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\CII\ & 1335& $13.41 \pm 0.05$ & $240 \pm  45 $ & $1,630$ & - &  - & -& - &  - & -& - &  - & - \\ 
\SiIV\ & 1394& $12.77 \pm 0.03$ & $115 \pm  12 $ & $1,604$ & $12.05 \pm 0.13$ & $ 76 \pm  59 $ & $1,389$ & $11.93 \pm 0.24$ & $121 \pm 124 $ & $1,192$ & - &  - & - \\ 
\SiIV\ & 1403& $12.96 \pm 0.04$ & $148 \pm  26 $ & $1,596$ & $11.96 \pm 0.27$ & $ 30 \pm 397 $ & $1,382$ & $12.12 \pm 0.32$ & $101 \pm 129 $ & $1,186$ & - &  - & - \\ 
\SiII\ & 1527& $12.60 \pm 0.18$ & $244 \pm 124 $ & $1,424$ & - &  - & -& - &  - & -& - &  - & - \\ 
\CIV\ & 1548& $13.58 \pm 0.01$ & $165 \pm   8 $ & $1,392$ & $13.15 \pm 0.03$ & $125 \pm  17 $ & $1,206$ & $12.76 \pm 0.06$ & $ 82 \pm  29 $ & $1,034$ & $12.33 \pm 0.10$ & $ 15 \pm 393 $ & $879$  \\ 
\CIV\ & 1551& $13.69 \pm 0.02$ & $168 \pm  12 $ & $1,389$ & $13.28 \pm 0.05$ & $132 \pm  29 $ & $1,203$ & $12.88 \pm 0.11$ & $110 \pm  59 $ & $1,032$ & $12.55 \pm 0.13$ & $ 15 \pm  15 $ & $877$  \\ 
\AlII\ & 1671& $11.80 \pm 0.08$ & $304 \pm  74 $ & $1,281$ & - &  - & -& - &  - & -& - &  - & - \\ 
\AlIII\ & 1855& $11.55 \pm 0.16$ & $ 32 \pm 305 $ & $1,108$ & - &  - & -& - &  - & -& - &  - & - \\ 
\AlIII\ & 1863& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2344& $12.42 \pm 0.17$ & $ 52 \pm  86 $ & $685$ & - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2383& $12.55 \pm 0.13$ & $388 \pm 144 $ & $638$ & - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2587& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2600& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\MgII\ & 2796& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\MgII\ & 2804& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 


==> table_Zabs3.3.txt <==
\CIII\ & 977& $13.46 \pm 0.03$ & $162 \pm  17 $ & $1,208$ & $13.03 \pm 0.07$ & $105 \pm  28 $ & $1,005$ & $12.82 \pm 0.11$ & $110 \pm  49 $ & $827$ & $12.31 \pm 0.29$ & $ 15 \pm 399 $ & $573$  \\ 
\OVI\ & 1032& $13.96 \pm 0.04$ & $168 \pm  27 $ & $1,137$ & $13.69 \pm 0.09$ & $186 \pm  64 $ & $948$ & $13.05 \pm 0.48$ & $ 99 \pm 251 $ & $778$ & $13.33 \pm 0.32$ & $181 \pm 185 $ & $538$  \\ 
\CII\ & 1036& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\OVI\ & 1038& $14.22 \pm 0.06$ & $244 \pm  51 $ & $1,129$ & $13.49 \pm 0.43$ & $107 \pm 110 $ & $942$ & - &  - & -& - &  - & - \\ 
\SiII\ & 1190& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1193& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiIII\ & 1207& $12.69 \pm 0.05$ & $164 \pm  28 $ & $577$ & $12.17 \pm 0.15$ & $130 \pm  79 $ & $496$ & - &  - & -& - &  - & - \\ 
\NV\ & 1239& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\NV\ & 1243& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1260& $12.63 \pm 0.10$ & $254 \pm  80 $ & $298$ & - &  - & -& - &  - & -& - &  - & - \\ 
\OI\ & 1302& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1304& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\CII\ & 1335& $13.18 \pm 0.09$ & $234 \pm  68 $ & $1,054$ & - &  - & -& - &  - & -& - &  - & - \\ 
\SiIV\ & 1394& $12.83 \pm 0.03$ & $186 \pm  23 $ & $1,031$ & $12.07 \pm 0.12$ & $ 69 \pm  59 $ & $860$ & - &  - & -& - &  - & - \\ 
\SiIV\ & 1403& $12.86 \pm 0.09$ & $183 \pm  61 $ & $1,025$ & $11.81 \pm 0.32$ & $ 15 \pm 438 $ & $855$ & - &  - & -& - &  - & - \\ 
\SiII\ & 1527& $13.03 \pm 0.12$ & $354 \pm 128 $ & $896$ & - &  - & -& - &  - & -& - &  - & - \\ 
\CIV\ & 1548& $13.51 \pm 0.02$ & $186 \pm  11 $ & $866$ & $13.03 \pm 0.03$ & $114 \pm  17 $ & $722$ & $12.49 \pm 0.09$ & $ 53 \pm  43 $ & $614$ & - &  - & - \\ 
\CIV\ & 1551& $13.66 \pm 0.02$ & $203 \pm  17 $ & $863$ & $13.14 \pm 0.05$ & $ 97 \pm  26 $ & $720$ & $12.56 \pm 0.14$ & $ 18 \pm 348 $ & $612$ & - &  - & - \\ 
\AlII\ & 1671& $11.68 \pm 0.36$ & $440 \pm 446 $ & $774$ & - &  - & -& - &  - & -& - &  - & - \\ 
\AlIII\ & 1855& $11.42 \pm 0.23$ & $ 15 \pm 465 $ & $739$ & - &  - & -& - &  - & -& - &  - & - \\ 
\AlIII\ & 1863& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2344& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2383& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2587& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2600& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\MgII\ & 2796& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\MgII\ & 2804& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 


==> table_Zabs3.5.txt <==
\CIII\ & 977& $13.53 \pm 0.05$ & $242 \pm  40 $ & $497$ & $12.91 \pm 0.15$ & $137 \pm  81 $ & $413$ & $12.77 \pm 0.22$ & $112 \pm  99 $ & $307$ & - &  - & - \\ 
\OVI\ & 1032& $13.93 \pm 0.06$ & $183 \pm  37 $ & $465$ & $13.65 \pm 0.15$ & $131 \pm  86 $ & $386$ & - &  - & -& - &  - & - \\ 
\CII\ & 1036& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\OVI\ & 1038& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1190& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1193& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiIII\ & 1207& $12.73 \pm 0.13$ & $354 \pm 133 $ & $227$ & - &  - & -& - &  - & -& - &  - & - \\ 
\NV\ & 1239& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\NV\ & 1243& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1260& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\OI\ & 1302& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1304& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\CII\ & 1335& $12.99 \pm 0.18$ & $185 \pm  92 $ & $486$ & - &  - & -& - &  - & -& - &  - & - \\ 
\SiIV\ & 1394& $12.64 \pm 0.08$ & $158 \pm  46 $ & $470$ & $12.21 \pm 0.15$ & $ 48 \pm  80 $ & $405$ & - &  - & -& - &  - & - \\ 
\SiIV\ & 1403& $12.61 \pm 0.11$ & $ 84 \pm  55 $ & $467$ & $12.07 \pm 0.24$ & $ 15 \pm 358 $ & $403$ & - &  - & -& - &  - & - \\ 
\SiII\ & 1527& $12.12 \pm 0.37$ & $ 15 \pm 484 $ & $396$ & - &  - & -& - &  - & -& - &  - & - \\ 
\CIV\ & 1548& $13.44 \pm 0.02$ & $179 \pm  16 $ & $384$ & $12.91 \pm 0.05$ & $ 97 \pm  25 $ & $331$ & $12.53 \pm 0.12$ & $ 57 \pm  58 $ & $252$ & - &  - & - \\ 
\CIV\ & 1551& $13.53 \pm 0.04$ & $174 \pm  29 $ & $382$ & $12.97 \pm 0.09$ & $ 66 \pm  42 $ & $330$ & $12.67 \pm 0.25$ & $135 \pm 146 $ & $251$ & - &  - & - \\ 
\AlII\ & 1671& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\AlIII\ & 1855& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\AlIII\ & 1863& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2344& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2383& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2587& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2600& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\MgII\ & 2796& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\MgII\ & 2804& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 


==> table_Zabs3.7.txt <==
\CIII\ & 977& $13.35 \pm 0.08$ & $104 \pm  39 $ & $196$ & $12.58 \pm 0.38$ & $ 58 \pm 257 $ & $196$ & - &  - & -& $12.89 \pm 0.24$ & $ 82 \pm  99 $ & $87$  \\ 
\OVI\ & 1032& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\CII\ & 1036& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\OVI\ & 1038& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1190& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1193& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiIII\ & 1207& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\NV\ & 1239& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\NV\ & 1243& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1260& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\OI\ & 1302& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1304& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\CII\ & 1335& $12.83 \pm 0.28$ & $ 86 \pm 117 $ & $207$ & - &  - & -& - &  - & -& - &  - & - \\ 
\SiIV\ & 1394& $12.75 \pm 0.07$ & $214 \pm  53 $ & $202$ & $11.68 \pm 0.53$ & $ 58 \pm 267 $ & $192$ & - &  - & -& - &  - & - \\ 
\SiIV\ & 1403& $12.14 \pm 0.36$ & $ 58 \pm 243 $ & $200$ & - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1527& $12.39 \pm 0.37$ & $113 \pm 147 $ & $162$ & - &  - & -& - &  - & -& - &  - & - \\ 
\CIV\ & 1548& $13.23 \pm 0.07$ & $ 15 \pm  15 $ & $158$ & $12.79 \pm 0.09$ & $ 15 \pm  15 $ & $149$ & $12.71 \pm 0.16$ & $ 15 \pm  15 $ & $100$ & - &  - & - \\ 
\CIV\ & 1551& $13.13 \pm 0.12$ & $ 15 \pm  15 $ & $157$ & $12.84 \pm 0.16$ & $ 15 \pm  15 $ & $149$ & - &  - & -& - &  - & - \\ 
\AlII\ & 1671& $11.58 \pm 0.25$ & $ 59 \pm  96 $ & $153$ & - &  - & -& - &  - & -& - &  - & - \\ 
\AlIII\ & 1855& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\AlIII\ & 1863& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2344& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2383& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2587& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2600& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\MgII\ & 2796& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\MgII\ & 2804& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 


==> table_Zabs3.9.txt <==
\CIII\ & 977& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\OVI\ & 1032& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\CII\ & 1036& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\OVI\ & 1038& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1190& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1193& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiIII\ & 1207& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\NV\ & 1239& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\NV\ & 1243& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1260& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\OI\ & 1302& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1304& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\CII\ & 1335& $13.04 \pm 0.21$ & $106 \pm  82 $ & $66$ & - &  - & -& - &  - & -& - &  - & - \\ 
\SiIV\ & 1394& $12.50 \pm 0.16$ & $105 \pm  79 $ & $61$ & $12.02 \pm 0.51$ & $ 51 \pm 464 $ & $51$ & $11.98 \pm 0.50$ & $ 71 \pm 246 $ & $37$ & - &  - & - \\ 
\SiIV\ & 1403& $12.41 \pm 0.37$ & $ 37 \pm 467 $ & $60$ & - &  - & -& - &  - & -& - &  - & - \\ 
\SiII\ & 1527& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\CIV\ & 1548& $13.02 \pm 0.12$ & $ 15 \pm  15 $ & $49$ & - &  - & -& $12.76 \pm 0.17$ & $ 15 \pm  15 $ & $30$ & - &  - & - \\ 
\CIV\ & 1551& $12.84 \pm 0.26$ & $ 15 \pm  15 $ & $49$ & - &  - & -& - &  - & -& - &  - & - \\ 
\AlII\ & 1671& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\AlIII\ & 1855& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\AlIII\ & 1863& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2344& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2383& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2587& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\FeII\ & 2600& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\MgII\ & 2796& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 
\MgII\ & 2804& - &  - & -& - &  - & -& - &  - & -& - &  - & - \\ 


==> table_lya_objs.txt <==
$[-1.0,-0.9]$ & $2,420$ & $4,085$ & $4,628$ & $4,296$ & $3,880$ & $2,891$ & $1,935$ & $925$ & $424$ & $137$ \\ [0.5ex] 
$[-0.9,-0.8]$ & $2,162$ & $3,864$ & $4,555$ & $4,133$ & $3,458$ & $2,510$ & $1,614$ & $794$ & $403$ & $114$ \\ [0.5ex] 
$[-0.8,-0.7]$ & $1,886$ & $3,713$ & $3,997$ & $3,563$ & $2,988$ & $2,144$ & $1,372$ & $607$ & $265$ & $83$ \\ [0.5ex] 
$[-0.7,-0.6]$ & $1,416$ & $3,027$ & $3,424$ & $2,966$ & $2,483$ & $1,820$ & $977$ & $474$ & $192$ & $63$ \\ [0.5ex] 

